Learning from SAM: Harnessing a Foundation Model for Sim2Real Adaptation by Regularization

Domain adaptation is especially important for robotics applications, where target domain training data is usually scarce and annotations are costly to obtain. We present a method for self-supervised domain adaptation for the scenario where annotated source domain data (e.g. from synthetic generation) is available, but the target domain data is completely unannotated. Our method targets the semantic segmentation task and leverages a segmentation foundation model (Segment Anything Model) to obtain segment information on unannotated data. We take inspiration from recent advances in unsupervised local feature learning and propose an invariance-variance loss over the detected segments for regularizing feature representations in the target domain. Crucially, this loss structure and network architecture can handle overlapping segments and oversegmentation as produced by Segment Anything. We demonstrate the advantage of our method on the challenging YCB-Video and HomebrewedDB datasets and show that it outperforms prior work and, on YCB-Video, even a network trained with real annotations. Additionally, we provide insight through model ablations and show applicability to a custom robotic application.

==> data/ablation_subset.txt <==
subset frames iou
0.000010 1 0.785093
0.000050 5 0.805750
0.000100 11 0.823014
0.001000 113 0.830775
0.010000 1131 0.836689
0.100000 11319 0.837406
0.250000 28299 0.838508
1.000000 113198 0.851267

